Reionization and Beyond: detecting the peaks of the cosmological 21cm signal

[ABRIDGED] The cosmological 21cm signal is set to become the most powerful probe of the early Universe, with first generation interferometers aiming to make statistical detections of reionization. There is increasing interest also in the pre-reionization epoch when the intergalactic medium was heated by an early X-ray background. Here we perform parameter studies varying the halo masses hosting galaxies, and their X-ray production efficiencies. We also relate these to popular models of Warm Dark Matter cosmologies. For each parameter combination we compute the signal-to-noise (S/N) of the large-scale (k~0.1/Mpc) 21cm power for both reionization and X-ray heating for a 2000h observation with several instruments: 128 tile Murchison Wide Field Array (MWA128T), a 256 tile extension (MWA256T), the Low Frequency Array (LOFAR), the 128 element Precision Array for Probing the Epoch of Reionization (PAPER), and the second generation Square Kilometre Array (SKA). We show that X-ray heating and reionization in many cases are of comparable detectability. For fiducial astrophysical parameters, MWA128T might detect X-ray heating thanks to its extended bandpass. When it comes to reionization, both MWA128T and PAPER will also only achieve marginal detections, unless foregrounds on larger scales can be mitigated. On the other hand, LOFAR should detect plausible models of reionization at S/N > 10. The SKA will easily detect both X-ray heating and reionization.

==> abstract_abridged.txt <==
[ABRIDGED] The cosmological 21cm signal is set to become the most powerful probe of the early Universe, with first generation interferometers aiming to make statistical detections of reionization.  There is increasing interest also in the pre-reionization epoch when the intergalactic medium was heated by an early X-ray background.  Here we perform parameter studies varying the halo masses hosting galaxies, and their X-ray production efficiencies. We also relate these to popular models of Warm Dark Matter cosmologies. For each parameter combination we compute the signal-to-noise (S/N) of the large-scale (k~0.1/Mpc) 21cm power for both reionization and X-ray heating for a 2000h observation with several instruments: 128 tile Murchison Wide Field Array (MWA128T), a 256 tile extension (MWA256T), the Low Frequency Array (LOFAR), the 128 element Precision Array for Probing the Epoch of Reionization (PAPER), and the second generation Square Kilometre Array (SKA). We show that X-ray heating and reionization in many cases are of comparable detectability.  For fiducial astrophysical parameters, MWA128T might detect X-ray heating thanks to its extended bandpass. When it comes to reionization,  both MWA128T and PAPER will also only achieve marginal detections, unless foregrounds on larger scales can be mitigated.  On the other hand, LOFAR should detect plausible models of reionization at S/N > 10. The SKA will easily detect both X-ray heating and reionization.
